Swing contract pricing: with and without Neural Networks

We propose two parametric approaches to evaluate swing contracts with firm constraints. Our objective is to define approximations for the optimal control, which represents the amounts of energy purchased throughout the contract. The first approach involves approximating the optimal control by means of an explicit parametric function, where the parameters are determined using stochastic gradient descent based algorithms. The second approach builds on the first one, where we replace parameters in the first approach by the output of a neural network. Our numerical experiments demonstrate that by using Langevin based algorithms, both parameterizations provide, in a short computation time, better prices compared to state-of-the-art methods.

==> datas/coeffs_explicit_param/coeff_explcit_param_Adam.csv <==
a_k,b_k,c_k,time
0.8040298603920011,-3.8392466726427874,5.218140973982741,0
0.7947483549427722,-3.7952505244087096,4.690415444092604,1
0.6185366533271276,-4.429525856103353,4.253655783170329,2
0.7725142352589762,-3.9206052954263146,5.668265440729029,3
9.112626042360041,-9.23543830806113,10.070210849922088,4
9.548946328935385,-9.081373624023238,10.95206457507231,5
10.919971841935432,-10.622728805594614,8.40555864314839,6
10.542700774443547,-10.3819632929054,11.667361581486295,7
10.373362974131824,-10.83751723508405,10.861331169118507,8
10.825813179739493,-10.020066064856465,13.929800166557031,9
11.29903676349997,-12.014629778082284,11.827160218205174,10
7.942893784214556,-8.450930305910472,9.253994638464809,11
11.089041755487056,-12.20145180915065,12.342186002655641,12
11.52845141550452,-14.287834709819501,12.101473105785953,13
7.160050026541248,-8.247983643365533,9.119732907038848,14
12.143013755069168,-15.028482455604575,13.191378114893803,15
7.140594983904308,-8.566423203196877,8.391740928073055,16
11.078309435446872,-14.94434693800562,11.971916746493056,17
11.388744704487173,-15.532556968872957,11.256785141944052,18
11.54489383406593,-17.010550850652123,10.463087806317446,19
8.037366227022696,-11.98851651224443,8.143194411308,20
6.669635473764848,-11.186064215894472,6.483819853701989,21
6.24195203553537,-12.17244901011957,5.773499918537107,22
8.708845900073397,-34.8803509579147,0.7594965887926033,23
16.691543119616554,-58.805974512610454,3.1524997550978116,24
10.224905926917327,-26.824631866579356,3.149348723594637,25
11.459933222810394,-20.604642652021663,3.651258217681528,26
27.73430707831693,-30.611864747319885,7.892864415994081,27
37.178989226431334,-20.730747632307946,6.520419727042423,28
26.90537113817262,-6.282297752078064,2.6223906592063027,29
23.242374755724274,0.3745878207190258,-0.13689943419584666,30


==> datas/coeffs_explicit_param/coeff_explcit_param_pSGLD.csv <==
a_k,b_k,c_k,time
0.49719398286732164,-4.597389358086286,7.523559313732562,0
-1.2227901070616358,-7.464808685041981,7.711484426925756,1
-0.3651416248000153,-6.31656596135978,7.433443398379157,2
0.2376065442256879,-6.496163426980658,7.880033322222989,3
8.921411975300508,-8.22091291385211,8.831706153699331,4
8.911845974147978,-7.755820164370728,9.534999470892526,5
9.09990749840065,-9.95619664710524,7.430446945508456,6
8.912902594064567,-8.6129002945346,9.71258175327381,7
9.40568192232821,-9.385020172320608,9.474927444776458,8
9.168784568364224,-8.342360638230542,12.148796892037637,9
9.179414031982049,-9.69654148669278,10.527956764515185,10
9.311060520345965,-9.444836814116412,10.707281320987057,11
9.591719417934055,-9.576837673721702,10.828090279867434,12
9.368500831148296,-11.055568199920478,9.892175083976532,13
9.532866405842146,-10.39241871674059,10.598908682936978,14
9.436230260409083,-11.597897570714029,10.587248592502089,15
9.710424829280987,-11.818219454838024,10.165638305676282,16
9.476437571980144,-12.926621271490701,10.429400736926251,17
9.564888597945048,-13.349847481269956,10.5756882789345,18
9.165817718316545,-14.712905965747028,10.131535338984344,19
9.202577154798757,-16.23663478504969,9.241444125963644,20
9.605933520554176,-16.97002394299014,8.883506282184523,21
9.192121118788972,-19.291469733765506,7.144456861997327,22
8.219530772474968,-32.430429204236,1.142120030875047,23
12.871927748866295,-49.538823163514984,2.752637974046969,24
17.050205755167312,-49.353574336084726,6.018756854461503,25
24.19056479037087,-44.40401944121107,7.852501942506769,26
32.815111775787564,-36.83803963488556,9.25393086082894,27
45.19918987531644,-26.446224965099724,8.648893382780885,28
65.3236371155176,-15.608149297437754,6.297726290303492,29
95.69090815482029,-0.004106241731213591,-0.05115212915488561,30


==> datas/greeks/data_30_days.csv <==
0,time,expl,nn
0,0,5.999975597,5.998879157
1,1,5.999964287,5.984783064
2,2,5.999950886,5.953651177
3,3,5.922045398,5.909263428
4,4,5.834007008,5.855110443
5,5,5.803059576,5.793564001
6,6,5.674908756,5.725975497
7,7,5.618805939,5.653865129
8,8,5.532898839,5.578819878
9,9,5.49339767,5.508533747
10,10,5.438593552,5.446007062
11,11,5.413486248,5.389955627
12,12,5.285357151,5.34044367
13,13,5.326998492,5.297058381
14,14,5.324090191,5.259200282
15,15,5.238176131,5.224767798
16,16,5.287945085,5.191546398
17,17,5.236819412,5.159663408
18,18,5.201642495,5.137503827
19,19,5.104413974,5.124724401
20,20,5.089982283,5.113442396
21,21,5.064016435,5.091736614
22,22,4.948441513,5.008765616
23,23,4.69240986,4.804068602
24,24,4.556825268,4.703390354
25,25,4.52245676,4.663982949
26,26,4.509293367,4.649684864
27,27,4.600711492,4.653776082
28,28,4.735147805,4.679497051
29,29,4.89642023,4.748957565
30,30,5.07405018,4.925713102


==> datas/greeks/data_365_days.csv <==
time,expl,nn
0,6,6
1,5.999970013,5.96651847
2,5.907238095,5.855513769
3,5.79873359,5.720044198
4,5.658243154,5.590305626
5,5.490547669,5.474052074
6,5.410643208,5.372235183
7,5.301428483,5.282838222
8,5.248079959,5.204171858
9,5.160076354,5.134901537
10,5.055829891,5.073597357
11,4.996535431,5.019478453
12,4.971332091,4.970902963
13,4.938565924,4.926826308
14,4.882719141,4.887339805
15,4.830660372,4.851029041
16,4.826639738,4.817687726
17,4.790133133,4.787336866
18,4.773339412,4.759133092
19,4.736733465,4.732956098
20,4.692271867,4.70835288
21,4.723920978,4.685266834
22,4.644466302,4.663787042
23,4.59671499,4.643616492
24,4.659895722,4.625118635
25,4.591732,4.608482115
26,4.629609141,4.593398496
27,4.556232966,4.579797542
28,4.524699448,4.567493997
29,4.564884074,4.556669276
30,4.584368008,4.546734986
31,4.598645296,4.537756586
32,4.550612884,4.529907707
33,4.562789617,4.522442207
34,4.502847878,4.515604172
35,4.526152726,4.50942407
36,4.505705022,4.503692036
37,4.436466501,4.498595531
38,4.455755738,4.493780477
39,4.468736051,4.489141701
40,4.47548416,4.485016847
41,4.427150239,4.480980002
42,4.444098065,4.47730158
43,4.456204803,4.473947554
44,4.416713248,4.470798645
45,4.447520156,4.467918924
46,4.403344709,4.464966477
47,4.480713904,4.462456256
48,4.445260417,4.460343444
49,4.415876054,4.458440206
50,4.404313618,4.456511838
51,4.405282961,4.455083613
52,4.440459009,4.453657292
53,4.421041486,4.452148539
54,4.407760866,4.450966165
55,4.446565387,4.449678249
56,4.445231464,4.448582128
57,4.404624156,4.447561018
58,4.419689428,4.446627152
59,4.382960964,4.445360847
60,4.414421303,4.444496056
61,4.412567521,4.4437958
62,4.350492052,4.443055593
63,4.426944581,4.44211128
64,4.405435773,4.441464694
65,4.366349454,4.441051918
66,4.404310746,4.440437505
67,4.371747813,4.439903731
68,4.329391704,4.439467918
69,4.402055357,4.438747681
70,4.378366157,4.438362122
71,4.386924318,4.437944144
72,4.410408401,4.43732363
73,4.400952657,4.436792078
74,4.414547156,4.436228938
75,4.371006168,4.435917163
76,4.380610867,4.435477751
77,4.332857845,4.435137888
78,4.332758652,4.434622419
79,4.338502667,4.43436172
80,4.333854742,4.433953867
81,4.326147509,4.433464134
82,4.368598205,4.433175105
83,4.353412064,4.43241581
84,4.378894862,4.432163481
85,4.379109726,4.431744046
86,4.324159164,4.431285433
87,4.369254783,4.430601705
88,4.360813648,4.430238889
89,4.352242849,4.429809073
90,4.357514224,4.429457468
91,4.349955443,4.428967432
92,4.329812868,4.428451859
93,4.371528357,4.428032168
94,4.399757105,4.427577603
95,4.390881312,4.426934716
96,4.298261219,4.426411383
97,4.335604945,4.42597478
98,4.30789003,4.425530375
99,4.266881353,4.42498805
100,4.336621803,4.424462928
101,4.36852952,4.423902755
102,4.363665783,4.423368369
103,4.297741542,4.422835283
104,4.256817614,4.422291148
105,4.335435431,4.421741856
106,4.325333719,4.421377431
107,4.305550926,4.420859373
108,4.312833191,4.42025544
109,4.344465851,4.419560384
110,4.291881329,4.419091395
111,4.347285126,4.41849744
112,4.321282942,4.417810172
113,4.327586018,4.417277654
114,4.357174621,4.416645439
115,4.311125625,4.416084918
116,4.3499466,4.415513557
117,4.334452931,4.415002172
118,4.292719969,4.41409593
119,4.32388327,4.413669552
120,4.331263387,4.41295242
121,4.329782445,4.412433569
122,4.336375045,4.411923554
123,4.387271447,4.411214297
124,4.339612429,4.410617294
125,4.330779164,4.409926581
126,4.329017439,4.409372389
127,4.373584629,4.408714994
128,4.37764971,4.408015637
129,4.334630595,4.407507266
130,4.384208182,4.406864316
131,4.357025805,4.406178337
132,4.376222433,4.405257527
133,4.334059389,4.404332469
134,4.346150889,4.40399623
135,4.372798337,4.403135574
136,4.345748402,4.402567544
137,4.29427091,4.40176374
138,4.308039237,4.401034906
139,4.341223136,4.400237812
140,4.342199388,4.399525853
141,4.352785021,4.398997006
142,4.285742638,4.398142439
143,4.376724949,4.397466326
144,4.344825034,4.396552187
145,4.343100724,4.395873441
146,4.315408649,4.395191175
147,4.30959834,4.394379926
148,4.332806356,4.393702568
149,4.321403357,4.392910153
150,4.34960454,4.39228039
151,4.341417105,4.392119191
152,4.347624675,4.392341968
153,4.335824189,4.392837567
154,4.360090768,4.393641256
155,4.342886307,4.394626122
156,4.326953642,4.395462595
157,4.326844709,4.39660051
158,4.328678381,4.397935662
159,4.341383303,4.399195006
160,4.370419924,4.400405614
161,4.351291345,4.40153558
162,4.360264491,4.403116393
163,4.386616617,4.404436306
164,4.331676321,4.405723138
165,4.384368665,4.407157257
166,4.368923806,4.408550193
167,4.368623807,4.410156897
168,4.377086568,4.411572775
169,4.379124789,4.41302991
170,4.344034939,4.414429772
171,4.353208718,4.415805211
172,4.38805281,4.417197986
173,4.387672052,4.418604422
174,4.421569937,4.420088762
175,4.413885731,4.421289824
176,4.443627547,4.422826297
177,4.455208297,4.424098223
178,4.431473734,4.42541584
179,4.45191383,4.426767737
180,4.450387305,4.428161522
181,4.448337225,4.429612538
182,4.420900095,4.431035244
183,4.41792045,4.432373108
184,4.433196725,4.433655559
185,4.442940145,4.434929256
186,4.414616207,4.436201764
187,4.416013855,4.437520702
188,4.428951728,4.438735662
189,4.411455551,4.440159906
190,4.452732372,4.441430752
191,4.430356845,4.442614986
192,4.426484144,4.443749639
193,4.434359031,4.444899398
194,4.427254316,4.445893505
195,4.428603669,4.447210134
196,4.452537121,4.448036356
197,4.47073117,4.449189833
198,4.448700008,4.450065047
199,4.383620994,4.451033988
200,4.434888668,4.452065433
201,4.437493271,4.452861742
202,4.44319402,4.453669105
203,4.438278365,4.454520786
204,4.408718336,4.455386882
205,4.471050866,4.456163741
206,4.438699286,4.456964214
207,4.452491874,4.457478018
208,4.431077647,4.458292814
209,4.441160231,4.459061416
210,4.405422685,4.459706692
211,4.467106078,4.460627583
212,4.433194414,4.461215618
213,4.425361032,4.46190744
214,4.412921444,4.462528098
215,4.428179902,4.463652209
216,4.416344583,4.464392216
217,4.393237438,4.465310646
218,4.425490967,4.466233909
219,4.438798944,4.467013338
220,4.408913869,4.467858809
221,4.427340014,4.468811063
222,4.467800781,4.469594718
223,4.485397587,4.470728899
224,4.42587152,4.471521829
225,4.453705145,4.472520653
226,4.434111348,4.473614573
227,4.424044262,4.474604156
228,4.454625617,4.475531832
229,4.451532485,4.476558827
230,4.427015134,4.477433486
231,4.475068069,4.47840233
232,4.420978807,4.479616023
233,4.479112679,4.480685521
234,4.44970417,4.481757666
235,4.434186645,4.482836865
236,4.437842329,4.48399243
237,4.466338254,4.485017732
238,4.432195369,4.4861457
239,4.438230915,4.487091594
240,4.439579426,4.488142139
241,4.463530349,4.489184746
242,4.41824735,4.490115166
243,4.440117747,4.491321965
244,4.451085744,4.492076813
245,4.411194838,4.493108042
246,4.419584602,4.493904372
247,4.426610978,4.494473636
248,4.423623716,4.495416702
249,4.437239379,4.496114132
250,4.47081982,4.496769654
251,4.436784019,4.497145386
252,4.446704313,4.497507478
253,4.47126315,4.497890961
254,4.452565475,4.498056378
255,4.42831863,4.498120105
256,4.441203957,4.498351567
257,4.43229528,4.498451849
258,4.448723451,4.498454897
259,4.439318554,4.498418548
260,4.435599674,4.498259864
261,4.460387205,4.498032895
262,4.417373519,4.497828763
263,4.464284315,4.49761531
264,4.449111284,4.497221286
265,4.452011704,4.497071681
266,4.430919694,4.496625755
267,4.444422296,4.496207246
268,4.445725496,4.495860302
269,4.471276137,4.49529735
270,4.469761771,4.494807843
271,4.415803041,4.494212846
272,4.448652463,4.49371982
273,4.44775336,4.493108332
274,4.459128821,4.492699113
275,4.471729298,4.492262874
276,4.469377135,4.491664866
277,4.432020512,4.491108973
278,4.427667588,4.490552392
279,4.438084069,4.489888761
280,4.452261727,4.489244012
281,4.45527375,4.488533666
282,4.451799717,4.487975826
283,4.453758367,4.487287395
284,4.44115302,4.486479743
285,4.436213237,4.485897995
286,4.45258654,4.485105273
287,4.427669463,4.484286612
288,4.45219099,4.483414373
289,4.442196617,4.482557136
290,4.44416633,4.481517241
291,4.43939876,4.48061499
292,4.444848068,4.47950422
293,4.408780323,4.478409623
294,4.433711743,4.477145408
295,4.431551013,4.475941323
296,4.439398249,4.474802599
297,4.426979799,4.473388473
298,4.449349186,4.472200086
299,4.429627368,4.470825447
300,4.455626101,4.469513212
301,4.431443805,4.468087118
302,4.441551496,4.466582801
303,4.451440277,4.465178565
304,4.434217389,4.463624314
305,4.42690262,4.462084664
306,4.432919979,4.460486809
307,4.433715527,4.458742582
308,4.429414878,4.457202238
309,4.432033218,4.455746113
310,4.423939823,4.454250902
311,4.446559559,4.452782471
312,4.428200039,4.451252304
313,4.431718414,4.449848888
314,4.435187864,4.448544586
315,4.447309276,4.447292869
316,4.421421962,4.430002514
317,4.397252682,4.389533771
318,4.380515769,4.37453804
319,4.371242011,4.362015336
320,4.381705247,4.350678031
321,4.359548755,4.339850866
322,4.354955451,4.329397563
323,4.328716506,4.319387625
324,4.320399959,4.309707886
325,4.320852399,4.300182697
326,4.315353917,4.290805665
327,4.31794504,4.281380224
328,4.303365176,4.272261649
329,4.302051437,4.263163868
330,4.294386421,4.254173155
331,4.285764672,4.245423908
332,4.287474531,4.236534755
333,4.286106325,4.227648845
334,4.274975438,4.219002359
335,4.28180609,4.210435497
336,4.265403539,4.201889555
337,4.262125006,4.193312014
338,4.255197998,4.185048295
339,4.25690801,4.176906723
340,4.243633516,4.169042144
341,4.252408911,4.161358538
342,4.249057456,4.153936958
343,4.247858881,4.146835026
344,4.244847291,4.139965357
345,4.232815202,4.133426234
346,4.23009794,4.127460766
347,4.234836521,4.121963717
348,4.237386248,4.117069613
349,4.231224775,4.11266044
350,4.222510411,4.108791968
351,4.22946165,4.105376431
352,4.22493542,4.102806894
353,4.222262386,4.100581694
354,4.216633555,4.098964022
355,4.220871572,4.097974565
356,4.218094794,4.097414801
357,4.219555703,4.097447323
358,4.214425262,4.097867378
359,4.216823772,4.098519181
360,4.214482253,4.099423922
361,4.215941586,4.100505499
362,4.21365126,4.101729747
363,4.213747382,4.102923727
364,4.213100526,4.104025375


==> datas/rate_cvg/reg_explicit_30_days.csv <==
0,n,e
0,0,-0.870449481
1,0.693147181,0.974442109
2,1.098612289,3.166704118
3,1.386294361,3.573048394
4,1.609437912,3.471360556
5,1.791759469,3.332416553
6,1.945910149,3.137907652
7,2.079441542,2.95865896
8,2.197224577,2.813109129
9,2.302585093,2.667883945
10,2.397895273,2.465647278
11,2.48490665,2.207702699
12,2.564949357,1.98558057
13,2.63905733,1.844593466
14,2.708050201,1.73486495
15,2.772588722,1.624807662
16,2.833213344,1.466665334
17,2.890371758,1.339852467
18,2.944438979,1.318563351
19,2.995732274,1.210640316
20,3.044522438,1.192977503
21,3.091042453,0.93752364
22,3.135494216,1.017020327
23,3.17805383,0.849583193
24,3.218875825,0.793628988
25,3.258096538,0.773666119
26,3.295836866,0.756678753
27,3.33220451,0.676000742
28,3.36729583,0.645706287
29,3.401197382,0.395237996
30,3.433987204,0.487878707
31,3.465735903,0.114825174
32,3.496507561,0.287967752
33,3.526360525,0.231517692
34,3.555348061,0.344835252
35,3.583518938,0.312302594
36,3.610917913,-0.055434782
37,3.63758616,0.171909042
38,3.663561646,0.171840909
39,3.688879454,-0.009198596
40,3.713572067,-0.152044916
41,3.737669618,-0.301168553
42,3.761200116,-0.468035779
43,3.784189634,-0.175933101
44,3.80666249,0.055363109
45,3.828641396,-0.396738192
46,3.850147602,-0.441443932
47,3.871201011,-0.349358537
48,3.891820298,-0.384231423
49,3.912023005,-0.413415117
50,3.931825633,-0.409992822
51,3.951243719,-0.549540987
52,3.970291914,-0.57900575
53,3.988984047,-0.882015051
54,4.007333185,-0.700360097
55,4.025351691,-0.719839458
56,4.043051268,-0.509769955
57,4.060443011,-0.479818977
58,4.077537444,-0.815918538
59,4.094344562,-0.60848363
60,4.110873864,-1.27194835
61,4.127134385,-0.767907444
62,4.143134726,-0.756825964
63,4.158883083,-0.32257362
64,4.17438727,-1.308212004
65,4.189654742,-1.000918304
66,4.204692619,-1.287483707
67,4.219507705,-0.759102313
68,4.234106505,-0.829674389
69,4.248495242,-0.682179712
70,4.262679877,-0.86392198
71,4.276666119,-0.68778917
72,4.290459441,-0.991114818
73,4.304065093,-0.655097678
74,4.317488114,-1.673900956
75,4.33073334,-1.224270702
76,4.343805422,-0.766204714
77,4.356708827,-1.149340365
78,4.369447852,-0.568261943
79,4.382026635,-0.591048364
80,4.394449155,-2.552422744
81,4.406719247,-0.944303192
82,4.418840608,-1.198207898
83,4.430816799,-0.593363159
84,4.442651256,-1.235065032
85,4.454347296,-0.451746145
86,4.465908119,-1.329573114
87,4.477336814,-0.849166837
88,4.48863637,-1.606650396
89,4.49980967,-2.235401362
90,4.510859507,-2.47866776
91,4.521788577,-1.788252442
92,4.532599493,-2.329080869
93,4.543294782,-0.647329628
94,4.553876892,-0.767674388
95,4.564348191,-0.915123163
96,4.574710979,-2.707882941
97,4.584967479,-1.81832035
98,4.59511985,-1.205897645
99,4.605170186,-1.178294687
100,4.615120517,-1.189843887
101,4.624972813,-2.297113411
102,4.634728988,-1.571935325
103,4.644390899,-0.893001889
104,4.65396035,-2.050574809
105,4.663439094,-1.496333638
106,4.672828834,-1.229831989
107,4.682131227,-1.530611071
108,4.691347882,-1.408593611
109,4.700480366,-1.03816332
110,4.709530201,-1.304055159
111,4.718498871,-2.056523201
112,4.727387819,-1.838887689
113,4.736198448,-1.05219266
114,4.744932128,-3.074796355
115,4.753590191,-1.520518307
116,4.762173935,-1.455698378
117,4.770684624,-1.001051683
118,4.779123493,-1.491738804
119,4.787491743,-1.591147272
120,4.795790546,-1.486154657
121,4.804021045,-0.728866627
122,4.812184355,-3.349447038
123,4.820281566,-1.917805433
124,4.828313737,-1.872096944
125,4.836281907,-1.71048379
126,4.844187086,-2.779873493
127,4.852030264,-3.790981599
128,4.859812404,-1.926164482
129,4.86753445,-1.202592837
130,4.875197323,-2.316245323
131,4.882801923,-1.119991822
132,4.890349128,-2.342480625
133,4.8978398,-1.742123236
134,4.905274778,-3.205250468
135,4.912654886,-3.791233426
136,4.919980926,-1.115330703
137,4.927253685,-0.905260179
138,4.934473933,-1.965481179
139,4.941642423,-2.144003501
140,4.94875989,-1.042412834
141,4.955827058,-2.662394085
142,4.96284463,-1.961570348
143,4.9698133,-1.674281045
144,4.976733742,-1.126074493
145,4.983606622,-1.619850941
146,4.990432587,-1.273884623
147,4.997212274,-2.436768466
148,5.003946306,-4.971707182
149,5.010635294,-1.292868613


==> datas/rate_cvg/reg_explicit_365_days.csv <==
0,n,e
0,0,5.581199691
1,0.693147181,6.258120579
2,1.098612289,6.569654199
3,1.386294361,6.653176673
4,1.609437912,6.603088052
5,1.791759469,6.474231958
6,1.945910149,6.313347634
7,2.079441542,6.142991336
8,2.197224577,5.978582023
9,2.302585093,5.880450473
10,2.397895273,5.793076927
11,2.48490665,5.707372442
12,2.564949357,5.608083505
13,2.63905733,5.515995649
14,2.708050201,5.451056371
15,2.772588722,5.39116926
16,2.833213344,5.36024913
17,2.890371758,5.333153705
18,2.944438979,5.278342095
19,2.995732274,5.170852163
20,3.044522438,5.066254502
21,3.091042453,4.999105474
22,3.135494216,4.952413361
23,3.17805383,4.898185691
24,3.218875825,4.861106458
25,3.258096538,4.847697466
26,3.295836866,4.808065808
27,3.33220451,4.791940512
28,3.36729583,4.724704898
29,3.401197382,4.694391688
30,3.433987204,4.621782004
31,3.465735903,4.559194068
32,3.496507561,4.508014148
33,3.526360525,4.414446792
34,3.555348061,4.268249314
35,3.583518938,4.299437572
36,3.610917913,4.178469783
37,3.63758616,4.124236928
38,3.663561646,4.171415046
39,3.688879454,4.052338039
40,3.713572067,4.032601566
41,3.737669618,4.054738589
42,3.761200116,3.980225324
43,3.784189634,3.953335598
44,3.80666249,3.949693963
45,3.828641396,3.910077951
46,3.850147602,3.786010706
47,3.871201011,3.827529355
48,3.891820298,3.738955238
49,3.912023005,3.705262281
50,3.931825633,3.738808293
51,3.951243719,3.77238826
52,3.970291914,3.721278635
53,3.988984047,3.654052497
54,4.007333185,3.541353693
55,4.025351691,3.594476212
56,4.043051268,3.677389935
57,4.060443011,3.614834036
58,4.077537444,3.514747949
59,4.094344562,3.464969771
60,4.110873864,3.585281571
61,4.127134385,3.570716112
62,4.143134726,3.535359221
63,4.158883083,3.568768692
64,4.17438727,3.398326158
65,4.189654742,3.382720604
66,4.204692619,3.347414612
67,4.219507705,3.304046797
68,4.234106505,3.488641865
69,4.248495242,3.432061918
70,4.262679877,3.306398481
71,4.276666119,3.258577192
72,4.290459441,3.344331693
73,4.304065093,3.307674707
74,4.317488114,3.274137378
75,4.33073334,3.25272107
76,4.343805422,3.204397098
77,4.356708827,3.136609423
78,4.369447852,3.140093634
79,4.382026635,3.052692446
80,4.394449155,2.954465132
81,4.406719247,3.047231748
82,4.418840608,3.048915907
83,4.430816799,2.930827279
84,4.442651256,2.917315999
85,4.454347296,2.898134922
86,4.465908119,3.055262777
87,4.477336814,2.931153778
88,4.48863637,3.037424787
89,4.49980967,2.95083616
90,4.510859507,2.731936467
91,4.521788577,2.85500752
92,4.532599493,2.864917472
93,4.543294782,3.058362351
94,4.553876892,2.743746111
95,4.564348191,2.949469863
96,4.574710979,2.886847216
97,4.584967479,2.752114901
98,4.59511985,2.804262554
99,4.605170186,2.734604171
100,4.615120517,2.893245906
101,4.624972813,2.842527883
102,4.634728988,2.601377519
103,4.644390899,2.467411149
104,4.65396035,2.788956868
105,4.663439094,2.445569377
106,4.672828834,2.72228756
107,4.682131227,2.825208765
108,4.691347882,2.684085644
109,4.700480366,2.630605488
110,4.709530201,2.67566891
111,4.718498871,2.63411822
112,4.727387819,2.559982113
113,4.736198448,2.197935859
114,4.744932128,2.613707327
115,4.753590191,2.385573128
116,4.762173935,2.424603504
117,4.770684624,2.535582281
118,4.779123493,2.507936136
119,4.787491743,2.516172978
120,4.795790546,2.401559096
121,4.804021045,2.264356524
122,4.812184355,2.425602884
123,4.820281566,2.366676813
124,4.828313737,2.492143583
125,4.836281907,2.415352097
126,4.844187086,2.507614793
127,4.852030264,2.093968087
128,4.859812404,2.386152905
129,4.86753445,2.567196493
130,4.875197323,2.199733634
131,4.882801923,2.257742218
132,4.890349128,2.384193881
133,4.8978398,2.341190101
134,4.905274778,1.755810092
135,4.912654886,2.659163035
136,4.919980926,1.970334596
137,4.927253685,1.974802676
138,4.934473933,2.377218666
139,4.941642423,2.490809199
140,4.94875989,2.268190256
141,4.955827058,2.297293529
142,4.96284463,2.232694777
143,4.9698133,2.248704161
144,4.976733742,2.11499843
145,4.983606622,2.431315582
146,4.990432587,1.994628895
147,4.997212274,2.309284525
148,5.003946306,1.944772504
149,5.010635294,2.206046229


==> datas/rate_cvg/reg_nn_30_days.csv <==
0,n,e
0,0,3.516759862
1,0.693147181,2.668226298
2,1.098612289,1.392161572
3,1.386294361,1.547796558
4,1.609437912,1.541368834
5,1.791759469,2.350041149
6,1.945910149,2.267898458
7,2.079441542,1.964668179
8,2.197224577,1.148726185
9,2.302585093,1.416628598
10,2.397895273,1.072238328
11,2.48490665,1.154107115
12,2.564949357,0.863255134
13,2.63905733,1.281909614
14,2.708050201,1.171826196
15,2.772588722,1.049702546
16,2.833213344,1.285468548
17,2.890371758,1.582710921
18,2.944438979,1.669346371
19,2.995732274,1.053234455
20,3.044522438,1.113608659
21,3.091042453,1.146948704
22,3.135494216,0.731265205
23,3.17805383,0.88548712
24,3.218875825,0.537658427
25,3.258096538,1.102885145
26,3.295836866,0.898069392
27,3.33220451,-0.561957509
28,3.36729583,0.166385233
29,3.401197382,0.507347751
30,3.433987204,0.466830733
31,3.465735903,0.838217506
32,3.496507561,0.965706456
33,3.526360525,0.536192745
34,3.555348061,-3.782264303
35,3.583518938,0.218397198
36,3.610917913,0.077503711
37,3.63758616,-1.001523269
38,3.663561646,0.312152571
39,3.688879454,0.203925952
40,3.713572067,0.19961107
41,3.737669618,0.271897675
42,3.761200116,0.363099195
43,3.784189634,-0.524387504
44,3.80666249,-0.018545544
45,3.828641396,0.459282134
46,3.850147602,0.507892402
47,3.871201011,0.551278825
48,3.891820298,0.190131454
49,3.912023005,0.488029377
50,3.931825633,-2.266743743
51,3.951243719,-1.794931456
52,3.970291914,-0.822701767
53,3.988984047,-1.970013078
54,4.007333185,-0.955370769
55,4.025351691,0.218151252
56,4.043051268,0.548389239
57,4.060443011,0.05330166
58,4.077537444,-0.525546277
59,4.094344562,-0.83252887
60,4.110873864,-0.09679306
61,4.127134385,-0.29496715
62,4.143134726,-1.177661094
63,4.158883083,-1.246838968
64,4.17438727,-1.084345722
65,4.189654742,-0.253769145
66,4.204692619,-1.034114061
67,4.219507705,-2.053475445
68,4.234106505,0.333459542
69,4.248495242,0.384526231
70,4.262679877,-1.724631739
71,4.276666119,-2.447168017
72,4.290459441,-1.229901411
73,4.304065093,-0.021288227
74,4.317488114,-0.540747562
75,4.33073334,-0.574638768
76,4.343805422,-0.621353263
77,4.356708827,-0.983345029
78,4.369447852,-0.41750708
79,4.382026635,-0.273436189
80,4.394449155,-1.767246257
81,4.406719247,-0.487512588
82,4.418840608,-1.897145417
83,4.430816799,-3.648462815
84,4.442651256,-0.284010436
85,4.454347296,-1.020488865
86,4.465908119,0.20660309
87,4.477336814,-1.36436853
88,4.48863637,-0.451307427
89,4.49980967,-0.250519108
90,4.510859507,-0.696120958
91,4.521788577,-0.523368481
92,4.532599493,-1.951905333
93,4.543294782,-0.521836106
94,4.553876892,0.253615094
95,4.564348191,0.409848746
96,4.574710979,-0.842971828
97,4.584967479,-1.480079673
98,4.59511985,-1.443853713
99,4.605170186,-1.756189769
100,4.615120517,-0.227911829
101,4.624972813,-0.156137821
102,4.634728988,-1.395593445
103,4.644390899,-1.414965328
104,4.65396035,-2.129457127
105,4.663439094,-1.716572139
106,4.672828834,-0.412947522
107,4.682131227,-0.21777023
108,4.691347882,-0.393769623
109,4.700480366,0.051817716
110,4.709530201,0.030673628
111,4.718498871,-0.2129277
112,4.727387819,-0.478826617
113,4.736198448,-0.705074876
114,4.744932128,-1.28254846
115,4.753590191,-0.581857621
116,4.762173935,-1.806585168
117,4.770684624,-0.954488561
118,4.779123493,-0.942964753
119,4.787491743,-1.449486133
120,4.795790546,-0.277078194
121,4.804021045,-1.332021729
122,4.812184355,-2.402604908
123,4.820281566,-0.834172051
124,4.828313737,-1.018848621
125,4.836281907,0.196955849
126,4.844187086,-0.42133438
127,4.852030264,-1.766072181
128,4.859812404,-0.658998772
129,4.86753445,-0.802139943
130,4.875197323,-1.022970731
131,4.882801923,-0.564403518
132,4.890349128,-0.467398383
133,4.8978398,-0.133632106
134,4.905274778,-0.718831267
135,4.912654886,-1.993267205
136,4.919980926,-0.044887895
137,4.927253685,-1.631462512
138,4.934473933,-3.347182764
139,4.941642423,-2.272609057
140,4.94875989,-1.541829462
141,4.955827058,-0.322321053
142,4.96284463,-0.351976483
143,4.9698133,-2.629441086
144,4.976733742,-1.884705502
145,4.983606622,-1.321100404
146,4.990432587,-1.272675801
147,4.997212274,-1.577108297
148,5.003946306,-3.340989322
149,5.010635294,-0.743952313


==> datas/rate_cvg/reg_nn_365_days.csv <==
0,n,e
0,0,6.806317155
1,0.693147181,6.379175734
2,1.098612289,5.65028675
3,1.386294361,5.478189535
4,1.609437912,4.237914914
5,1.791759469,6.188693808
6,1.945910149,4.721353636
7,2.079441542,4.195557328
8,2.197224577,3.877990451
9,2.302585093,4.268329669
10,2.397895273,4.194958479
11,2.48490665,3.10214119
12,2.564949357,3.771965902
13,2.63905733,3.434076981
14,2.708050201,3.745234289
15,2.772588722,3.820383035
16,2.833213344,2.518007507
17,2.890371758,0.043451347
18,2.944438979,3.299696775
19,2.995732274,3.693091761
20,3.044522438,3.821545223
21,3.091042453,2.862175769
22,3.135494216,2.049354768
23,3.17805383,4.43067292
24,3.218875825,4.237349373
25,3.258096538,3.190543663
26,3.295836866,3.412563209
27,3.33220451,2.733007959
28,3.36729583,2.66703491
29,3.401197382,1.729964577
30,3.433987204,2.306568847
31,3.465735903,2.747333512
32,3.496507561,3.23145844
33,3.526360525,2.089697606
34,3.555348061,4.383137163
35,3.583518938,3.974878593
36,3.610917913,2.430503227
37,3.63758616,2.315665672
38,3.663561646,1.316023294
39,3.688879454,2.661493137
40,3.713572067,-0.065163717
41,3.737669618,0.702502695
42,3.761200116,1.462230843
43,3.784189634,2.366524527
44,3.80666249,2.736499088
45,3.828641396,3.959250379
46,3.850147602,3.658943628
47,3.871201011,1.435526206
48,3.891820298,2.636577975
49,3.912023005,3.033751516
50,3.931825633,2.818813575
51,3.951243719,1.322100833
52,3.970291914,2.467310936
53,3.988984047,1.981664638
54,4.007333185,2.875175773
55,4.025351691,3.422733818
56,4.043051268,3.135960098
57,4.060443011,3.297855768
58,4.077537444,2.814058456
59,4.094344562,2.035366046
60,4.110873864,2.684550318
61,4.127134385,1.866359961
62,4.143134726,2.049455402
63,4.158883083,-0.79650233
64,4.17438727,2.094329553
65,4.189654742,1.707009383
66,4.204692619,2.579247195
67,4.219507705,3.938290692
68,4.234106505,2.518865302
69,4.248495242,2.687918907
70,4.262679877,2.574094611
71,4.276666119,2.782232924
72,4.290459441,0.632961153
73,4.304065093,1.332904401
74,4.317488114,1.453155241
75,4.33073334,-0.013939478
76,4.343805422,0.783540284
77,4.356708827,1.971701216
78,4.369447852,2.611524602
79,4.382026635,2.80896138
80,4.394449155,2.664493146
81,4.406719247,2.608145335
82,4.418840608,0.035589579
83,4.430816799,2.682665617
84,4.442651256,1.58447561
85,4.454347296,3.177968377
86,4.465908119,2.258581672
87,4.477336814,2.014333197
88,4.48863637,2.513213151
89,4.49980967,2.147261036
90,4.510859507,1.724334843
91,4.521788577,2.470814493
92,4.532599493,2.139178246
93,4.543294782,2.785704241
94,4.553876892,-0.151805613
95,4.564348191,3.664433912
96,4.574710979,3.028173938
97,4.584967479,0.113585872
98,4.59511985,2.54823709
99,4.605170186,2.426598678
100,4.615120517,1.546616666
101,4.624972813,1.803860435
102,4.634728988,0.335599925
103,4.644390899,2.972394425
104,4.65396035,2.987725451
105,4.663439094,1.921536264
106,4.672828834,2.560471574
107,4.682131227,2.556890378
108,4.691347882,2.378408425
109,4.700480366,0.814374798
110,4.709530201,2.808668533
111,4.718498871,-0.994661458
112,4.727387819,3.234604025
113,4.736198448,2.805163915
114,4.744932128,2.954976398
115,4.753590191,2.041017386
116,4.762173935,0.010443325
117,4.770684624,1.834361129
118,4.779123493,1.847904865
119,4.787491743,2.736828081
120,4.795790546,2.50563156
121,4.804021045,2.702406048
122,4.812184355,2.257259258
123,4.820281566,1.792650186
124,4.828313737,2.56679186
125,4.836281907,2.643549874
126,4.844187086,2.486344011
127,4.852030264,2.040440043
128,4.859812404,2.484021248
129,4.86753445,0.717863611
130,4.875197323,1.010134994
131,4.882801923,2.724220832
132,4.890349128,2.365681382
133,4.8978398,0.687724791
134,4.905274778,0.939629532
135,4.912654886,2.356870732
136,4.919980926,2.671636742
137,4.927253685,2.310592499
138,4.934473933,0.513434522
139,4.941642423,0.185165815
140,4.94875989,1.857917924
141,4.955827058,2.077361132
142,4.96284463,1.112641028
143,4.9698133,2.179379668
144,4.976733742,2.380944444
145,4.983606622,1.067241543
146,4.990432587,3.346516365
147,4.997212274,1.90196176
148,5.003946306,1.536494376
149,5.010635294,2.635612508


==> datas/var_est/var_hist_explicit_param_100000.csv <==
0
65.62
64.82
65.87
65.12
65.33
67.03
65.03
66.57
64.77
64.89
65.39
63.76
65.35
65.26
65.2
64.21
65.35
64.26
65.7
66.08
64.01
65.55
65.79
64.49
64.9
65.82
63.49
63.91
65.43
65.25
64.43
64.59
64.86
65.79
65.49
63.52
65.19
65.09
66.52
65.26
64.6
66.64
65.76
64.78
67.59
63.09
65.72
63.79
64.96
63.13
63.9
63.9
65.13
65.58
67.63
66.06
65.49
63.58
65.98
64.97
65.55
64.91
65.21
64.55
65.97
66.75
63.27
63.62
63.43
63.88
63.8
66.67
64.75
65.58
64.77
62.79
64.97
62.6
66.39
63.26
65.87
65.2
66.36
64.9
65.12
65.07
64.55
67
65.6
62.52
64.17
64.42
63.96
66.71
66.32
66.66
64.68
63.17
64.07
65.63


==> datas/var_est/var_hist_explicit_param_1000000.csv <==
0
65.36
65.22
65
64.9
65.13
64.44
65.21
65
65.22
64.68
65.06
65
65.03
65.51
64.97
65.27
64.91
65.07
65.55
66.08
65.29
65.52
65.3
65.53
66.03
65.52
65.23
65.31
65.24
65.18
65.5
65.45
65.2
65.68
64.83
65.41
65.48
65.08
65.69
65.31
65.2
64.69
65.48
65.4
64.85
65.11
65.3
65.32
65.39
64.78
65.11
64.6
64.94
65.61
65
65.44
65.19
65.49
64.93
64.69
65.07
64.8
65.53
65.14
65.61
65.61
64.96
65.04
65.09
65.08
65.38
65.6
64.82
64.8
64.86
65.83
65.57
65.36
65.07
64.5
65.22
64.98
65.01
65.01
65.07
65.3
65.28
64.89
65.29
64.61
64.79
64.95
64.8
65.21
65.31
64.96
65.09
65.05
64.77
65.01


==> datas/var_est/var_hist_explicit_param_10000000.csv <==
0
65.09
65.26
65.36
65.02
65.06
65.35
65.32
65.21
65.08
65.25
65.08
65.04
65.27
65.12
65.14
65.12
65.16
65.02
65.08
64.96
65.03
65.28
65.11
65.15
65.2
65.3
65.22
65.13
65.23
65.29
65.24
65.11
65.05
65.21
65.17
65.09
65.11
65.23
65.24
65.09
65.2
65.09
65.02
65.25
65.17
65.21
65.31
65.1
65.01
65.32
65.24
65.2
65.14
65.02
65.21
65.23
65.28
65.07
65.15
65.24
65.28
65.39
65.12
65.16
65.19
65.3
65.05
65.15
65.3
65.14
65.04
65.17
64.91
65.16
65.39
65
65.21
65.23
65.2
65.31
65.08
64.93
65.22
65.12
65.32
65.19
65.08
65.15
65.32
64.93
65.12
65.28
65.2
65.07
64.86
65.19
65.18
65.35
65.12
64.96


==> datas/var_est/var_hist_explicit_param_500000000.csv <==
0
65.2
65.18
65.15
65.19
65.17
65.16
65.19
65.16
65.17
65.17
65.16
65.19
65.18
65.15
65.17
65.19
65.19
65.16
65.16
65.14
65.18
65.16
65.19
65.19
65.16
65.18
65.18
65.15
65.2
65.19
65.18
65.17
65.2
65.2
65.19
65.15
65.19
65.19
65.16
65.21
65.17
65.16
65.19
65.17
65.18
65.18
65.21
65.19
65.19
65.18
65.16
65.18
65.16
65.19
65.17
65.16
65.19
65.18
65.16
65.18
65.16
65.15
65.16
65.15
65.14
65.19
65.18
65.17
65.15
65.16
65.16
65.15
65.18
65.19
65.16
65.13
65.17
65.18
65.16
65.16
65.18
65.17
65.16
65.19
65.18
65.18
65.18
65.2
65.17
65.2
65.18
65.17
65.17
65.16
65.19
65.16
65.13
65.18
65.17
65.19


==> datas/var_est/var_hist_ls_100000.csv <==
66.355
63.933
64.335
65.743
65.147
65.019
66.776
65.873
63.888
64.523
66.812
66.565
66.952
65.09
65.771
64.325
66.083
66.174
64.844
64.836
65.324
64.708
65.129
64.82
65.91
65.561
63.758
65.078
64.889
65.983
65.216
65.138
63.116
65.393
63.941
65.266
65.576
65.916
65.604
66.967
65.401
66.386
64.587
63.504
64.237
66.484
65.721
65.678
65.182
63.822
65.29
62.566
65.285
65.176
64.945
66.088
64.829
65.98
65.947
64.289
64.579
63.425
66.154
63.664
64.872
66.235
67.012
65.199
64.81
65.69
64.457
65.635
65.753
65.647
64.263
64.766
65.642
64.312
65.647
65.98
64.587
65.471
64.62
65.742
63.427
64.284
66.151
64.438
66.373
64.432
64.853
65.794
62.693
66.603
65.884
64.581
66.476
64.077
65.853
63.768


==> datas/var_est/var_hist_ls_1000000.csv <==
64.722
65.632
65.287
64.603
65.389
64.845
64.926
65.122
64.15
65.116
65.048
64.998
65.135
65.957
65.381
64.907
65.012
65.001
65.397
65.106
64.893
64.853
64.498
65.739
65.186
64.882
64.994
64.623
65.156
64.472
64.97
65.247
65.319
64.786
65.21
65.186
64.808
65.028
65.106
65.49
65.366
65.195
65.042
64.755
65.019
65.053
65.04
65.216
64.866
64.773
65.097
65.562
64.892
64.682
65.197
65.353
65.099
65.116
65.668
64.734
65.232
65.093
65.315
65.325
64.963
65.508
65.242
65.167
65.253
64.943
65.021
64.772
65.271
64.99
65.185
65.408
64.74
65.257
65.661
65.249
65.501
65.595
65.182
64.881
65.26
65.308
64.899
65.383
65.384
65.323
65.022
64.429
64.927
64.792
65.08
65.862
65.002
65.454
64.91
64.674


==> datas/var_est/var_hist_nn_param_100000.csv <==
0
65.46
64.17
67.08
65.06
65.24
64.06
66.28
66.32
67.41
63.22
63.61
66.22
64.21
65.51
63.87
62.98
65.87
64.54
66.33
65.36
67.16
65.49
64.37
65.49
64.3
66.65
66.83
64.14
65.81
64.68
64.93
65.15
66.53
66.29
66.06
65.64
64.98
63.28
65.93
64.61
65.05
66.03
65.71
64.14
65.71
64.68
63.93
67.05
64.69
63.52
66.75
64.21
63.76
64.41
63.77
66.15
64.2
64.34
65.24
65.08
64.6
68.11
64.75
65.6
64.84
66.45
63.55
65.98
66.23
64.16
63.96
65.04
63.41
64.06
68.19
64.57
64.7
65.71
65.46
66.04
66.24
66.15
65.92
66.42
65.19
64.51
65.44
65.26
64.96
67.16
65.61
64.49
67.82
61.94
64.52
65.14
65.4
65.17
65.49
64.28


==> datas/var_est/var_hist_nn_param_1000000.csv <==
0
65.48
65.52
65.45
65.12
65.1
66.08
65.41
65.35
64.92
64.93
65.15
64.93
65.48
64.93
64.86
65.72
65.91
64.54
64.87
64.98
64.92
65.55
65.13
65.25
65.43
64.85
65.1
65.09
65.32
65.32
65.04
65.02
65.65
65.36
65.29
64.8
65.47
65.59
65.18
64.86
65.67
65.61
64.9
65.24
65.35
65.17
65.56
64.96
64.98
65.52
65.53
65.4
65.5
65.48
65.31
65.61
65.78
65.42
64.89
64.64
65.2
64.86
64.66
65.41
65.08
65.13
64.84
65.08
64.78
65.16
65.78
64.71
65.03
65.44
64.83
65.26
65.73
65.01
65.63
65.55
65.46
64.68
65.31
64.94
65.29
65.31
65.39
65.02
65.08
65.82
65.07
65.36
65.52
65.43
64.93
65.42
65.4
65.5
64.9
64.91


==> datas/var_est/var_hist_nn_param_10000000.csv <==
0
64.53
65.38
65.54
65.33
65.23
65.22
65.31
65.35
65.22
65.27
65.43
65.21
65.2
65.29
65.31
65.31
65.25
65.32
65.22
65.1
65.24
65.27
65.36
65.28
65.09
65.31
65.3
65.14
65.49
65.21
65.18
65.14
65.29
65.2
65.25
65.62
65.47
65.27
65.02
65.21
65.29
65.31
65.04
65.15
65.22
65.27
65.4
65.22
65.27
65.32
65.27
65.23
65.19
65.2
65.3
65.08
65.31
65.42
65.04
65.43
65.2
65.28
65.43
65.25
65.17
65.16
65.38
65.15
65.34
65.28
65.34
65.45
65.48
65.36
65.49
65.15
65.27
65.21
65.21
65.29
65.07
65.35
65.23
65.41
65.31
65.46
65.31
65.27
65.45
65.17
65.3
65.17
65.37
65.35
65.47
65.39
65.1
65.23
65.15
65.34


==> datas/var_est/var_hist_nn_param_500000000.csv <==
0
65.26
65.27
65.29
65.29
65.27
65.27
65.26
65.19
65.26
65.27
65.25
65.29
65.28
65.24
65.28
65.25
65.3
65.27
65.29
65.28
65.23
65.28
65.23
65.23
65.23
65.26
65.27
65.25
65.25
65.29
65.27
65.27
65.26
65.14
65.3
65.24
65.26
65.27
65.28
65.26
65.2
65.26
65.23
65.2
65.3
65.27
65.26
65.26
65.22
65.28
65.29
65.26
65.29
65.27
65.28
65.27
65.29
65.24
65.28
65.26
65.28
65.26
65.29
65.27
65.27
65.21
65.14
65.24
65.28
65.27
65.25
65.24
65.31
65.26
65.24
65.28
65.28
65.26
65.3
65.25
65.26
65.24
65.26
65.28
65.27
65.24
65.27
65.29
65.3
65.27
65.26
65.28
65.25
65.27
65.28
65.27
65.28
65.29
65.25
65.28

